Search for continuous gravitational waves from the pulsar J0435+3233

We perform a search for continuous gravitational waves from J0435+3233 using LIGO O4a public data. J0435+3233 is unique among millisecond pulsars as it exhibits an exceptionally large spin-down and marks the first pulsar observed to date with a spin-down larger than $10^{-12}$ Hz/s in the sub $10$ ms spin period range, making it a potentially strong source of continuous gravitational waves. We target signals at exactly twice the rotation frequency, a narrow band around this frequency, and also signals corresponding to r-modes. Our results are consistent with a non-detection. Our most stringent upper limit on the intrinsic gravitational wave amplitude at 95\% confidence is $h_0=5.8\times10^{-27}$. With an estimated source distance of 1.2 kpc this upper limit constraints the ellipticity to be smaller greater than $1.6\times10^{-8}$. If the observed spin-down is all intrinsic, this is the first source for which the spin-down upper limit is beaten by over an order of magnitude and the ellipticity is constrained to the physically very interesting range of the low $10^{-8}$ region.

==> Supp_materials/HalfHzBands_with_no_ULs_rModeSearch.txt <==
#Frequency
419.7288
434.7288
479.7288
480.2288
480.7288
419.2288


==> Supp_materials/ULTable_narrowband_Search_J0435.txt <==
%Frequency: start frequency of the half-hz band
%h0_90: 90% confidence h0 upper limit
%h0_90_min, h0_90_max: ~ 1 sigma uncertainty interval extrema from the upper limit procedure. Do not include calibration uncertainties.
%h0_95: 95% confidence h0 upper limit
%h0_95_min, h0_95_max: ~ 1 sigma uncertainty interval extrema from the upper limit procedure. Do not include calibration uncertainties.
Start_Fband h090 h090_max h090_min h095 h095_max h095_min
624.1696 1.8987e-26 2.0500e-26 1.7500e-26 2.0897e-26 2.2500e-26 1.9500e-26
624.1796 2.0391e-26 2.1500e-26 1.9500e-26 2.2648e-26 2.4500e-26 2.0500e-26
624.1896 1.9259e-26 2.0500e-26 1.7500e-26 2.1522e-26 2.3500e-26 1.9500e-26
624.1996 1.9365e-26 2.0500e-26 1.8500e-26 2.1232e-26 2.2500e-26 1.9500e-26
624.2096 2.0572e-26 2.1500e-26 1.9500e-26 2.3105e-26 2.4500e-26 2.1500e-26
624.2196 1.9695e-26 2.0500e-26 1.8500e-26 2.1859e-26 2.3500e-26 2.0500e-26
624.2296 1.8775e-26 1.9500e-26 1.7500e-26 2.0860e-26 2.2500e-26 1.9500e-26
624.2396 2.0711e-26 2.1500e-26 1.9500e-26 2.3062e-26 2.4500e-26 2.1500e-26
624.2496 2.0618e-26 2.1500e-26 1.9500e-26 2.2837e-26 2.4500e-26 2.1500e-26
624.2596 1.9065e-26 2.0500e-26 1.7500e-26 2.1415e-26 2.3500e-26 1.9500e-26
624.2696 1.8781e-26 1.9500e-26 1.7500e-26 2.0610e-26 2.2500e-26 1.9500e-26
624.2796 1.9662e-26 2.0500e-26 1.8500e-26 2.1957e-26 2.3500e-26 2.0500e-26
624.2896 1.9789e-26 2.1500e-26 1.8500e-26 2.2123e-26 2.4500e-26 2.0500e-26
624.2996 2.0406e-26 2.1500e-26 1.9500e-26 2.2639e-26 2.4500e-26 2.0500e-26
624.3096 1.9785e-26 2.0500e-26 1.8500e-26 2.1927e-26 2.3500e-26 2.0500e-26
624.3196 2.1216e-26 2.2500e-26 1.9500e-26 2.3674e-26 2.5500e-26 2.1500e-26
624.3296 1.9290e-26 2.0500e-26 1.7500e-26 2.1516e-26 2.3500e-26 1.9500e-26
624.3396 2.0533e-26 2.1500e-26 1.9500e-26 2.2825e-26 2.4500e-26 2.1500e-26
624.3496 1.9534e-26 2.0500e-26 1.8500e-26 2.1615e-26 2.3500e-26 2.0500e-26
624.3596 1.9228e-26 2.0500e-26 1.7500e-26 2.1296e-26 2.2500e-26 1.9500e-26
624.3696 2.0809e-26 2.1500e-26 1.9500e-26 2.3062e-26 2.4500e-26 2.1500e-26
624.3796 1.8933e-26 2.0500e-26 1.7500e-26 2.0735e-26 2.2500e-26 1.9500e-26
624.3896 1.9714e-26 2.0500e-26 1.8500e-26 2.2046e-26 2.3500e-26 2.0500e-26
624.3996 2.0387e-26 2.1500e-26 1.9500e-26 2.2633e-26 2.4500e-26 2.0500e-26
624.4096 1.9959e-26 2.1500e-26 1.8500e-26 2.2287e-26 2.4500e-26 2.0500e-26
624.4196 2.0715e-26 2.1500e-26 1.9500e-26 2.2940e-26 2.4500e-26 2.1500e-26
624.4296 2.0402e-26 2.1500e-26 1.9500e-26 2.2683e-26 2.4500e-26 2.0500e-26
624.4396 1.9608e-26 2.0500e-26 1.8500e-26 2.2001e-26 2.3500e-26 2.0500e-26
624.4496 1.9883e-26 2.1500e-26 1.8500e-26 2.2165e-26 2.3500e-26 2.0500e-26
624.4596 1.9958e-26 2.1500e-26 1.8500e-26 2.2117e-26 2.3500e-26 2.0500e-26
624.4696 1.9796e-26 2.0500e-26 1.8500e-26 2.2024e-26 2.3500e-26 2.0500e-26
624.4796 1.9397e-26 2.0500e-26 1.8500e-26 2.1675e-26 2.3500e-26 2.0500e-26
624.4896 2.1228e-26 2.2500e-26 1.9500e-26 2.3789e-26 2.5500e-26 2.1500e-26
624.4996 1.9718e-26 2.0500e-26 1.8500e-26 2.1778e-26 2.3500e-26 2.0500e-26
624.5096 2.1000e-26 2.2500e-26 1.9500e-26 2.3688e-26 2.5500e-26 2.1500e-26
624.5196 2.0115e-26 2.1500e-26 1.8500e-26 2.2239e-26 2.3500e-26 2.0500e-26
624.5296 1.8822e-26 2.0500e-26 1.7500e-26 2.0927e-26 2.2500e-26 1.9500e-26
624.5396 1.9233e-26 2.0500e-26 1.7500e-26 2.1364e-26 2.2500e-26 1.9500e-26
624.5496 1.9539e-26 2.0500e-26 1.8500e-26 2.1544e-26 2.3500e-26 1.9500e-26
624.5596 2.1048e-26 2.2500e-26 1.9500e-26 2.3640e-26 2.5500e-26 2.1500e-26
624.5696 1.9491e-26 2.0500e-26 1.8500e-26 2.1653e-26 2.3500e-26 2.0500e-26
624.5796 2.0294e-26 2.1500e-26 1.8500e-26 2.2822e-26 2.4500e-26 2.1500e-26
624.5896 2.0891e-26 2.2500e-26 1.9500e-26 2.3315e-26 2.5500e-26 2.1500e-26
624.5996 1.9096e-26 2.0500e-26 1.7500e-26 2.1273e-26 2.2500e-26 1.9500e-26
624.6096 2.0931e-26 2.2500e-26 1.9500e-26 2.3060e-26 2.4500e-26 2.1500e-26
624.6196 2.1105e-26 2.2500e-26 1.9500e-26 2.3304e-26 2.4500e-26 2.1500e-26
624.6296 1.8901e-26 2.0500e-26 1.7500e-26 2.1079e-26 2.2500e-26 1.9500e-26
624.6396 1.9030e-26 2.0500e-26 1.7500e-26 2.1167e-26 2.2500e-26 1.9500e-26
624.6496 2.0803e-26 2.2500e-26 1.9500e-26 2.3333e-26 2.5500e-26 2.1500e-26
624.6596 2.0380e-26 2.1500e-26 1.9500e-26 2.2558e-26 2.4500e-26 2.0500e-26
624.6696 2.0212e-26 2.1500e-26 1.9500e-26 2.2354e-26 2.3500e-26 2.0500e-26
624.6796 1.9689e-26 2.0500e-26 1.8500e-26 2.1769e-26 2.3500e-26 2.0500e-26
624.6896 1.9675e-26 2.0500e-26 1.8500e-26 2.2014e-26 2.3500e-26 2.0500e-26
624.6996 2.1270e-26 2.3500e-26 1.9500e-26 2.4113e-26 2.6500e-26 2.1500e-26
624.7096 1.9597e-26 2.0500e-26 1.8500e-26 2.1779e-26 2.3500e-26 1.9500e-26
624.7196 1.9387e-26 2.0500e-26 1.7500e-26 2.1902e-26 2.3500e-26 1.9500e-26
624.7296 1.9282e-26 2.0500e-26 1.7500e-26 2.1423e-26 2.3500e-26 1.9500e-26
624.7396 1.8934e-26 2.0500e-26 1.7500e-26 2.0768e-26 2.2500e-26 1.9500e-26
624.7496 1.8943e-26 2.0500e-26 1.7500e-26 2.0896e-26 2.2500e-26 1.9500e-26
624.7596 2.0413e-26 2.1500e-26 1.9500e-26 2.2752e-26 2.4500e-26 2.1500e-26
624.7696 2.0480e-26 2.1500e-26 1.9500e-26 2.2550e-26 2.3500e-26 2.1500e-26
624.7796 2.0347e-26 2.1500e-26 1.9500e-26 2.2551e-26 2.4500e-26 2.0500e-26
624.7896 1.9891e-26 2.1500e-26 1.8500e-26 2.2171e-26 2.3500e-26 2.0500e-26
624.7996 2.0989e-26 2.2500e-26 1.9500e-26 2.3344e-26 2.4500e-26 2.1500e-26
624.8096 1.8477e-26 1.9500e-26 1.7500e-26 2.0326e-26 2.1500e-26 1.8500e-26
624.8196 2.1284e-26 2.2500e-26 1.9500e-26 2.3700e-26 2.5500e-26 2.1500e-26
624.8296 2.2043e-26 2.3500e-26 2.0500e-26 2.4473e-26 2.5500e-26 2.2500e-26
624.8396 1.9799e-26 2.1500e-26 1.8500e-26 2.2352e-26 2.4500e-26 2.0500e-26
624.8496 2.0486e-26 2.1500e-26 1.9500e-26 2.2829e-26 2.4500e-26 2.1500e-26
624.8596 1.8874e-26 1.9500e-26 1.7500e-26 2.0729e-26 2.2500e-26 1.9500e-26
624.8696 2.0655e-26 2.2500e-26 1.9500e-26 2.3168e-26 2.5500e-26 2.1500e-26
624.8796 2.0137e-26 2.1500e-26 1.8500e-26 2.2390e-26 2.3500e-26 2.0500e-26
624.8896 2.0653e-26 2.2500e-26 1.9500e-26 2.3231e-26 2.5500e-26 2.1500e-26
624.8996 1.9761e-26 2.1500e-26 1.8500e-26 2.2117e-26 2.4500e-26 2.0500e-26
624.9096 1.8798e-26 1.9500e-26 1.7500e-26 2.0807e-26 2.2500e-26 1.9500e-26
624.9196 1.9814e-26 2.1500e-26 1.8500e-26 2.2094e-26 2.3500e-26 2.0500e-26
624.9296 1.9875e-26 2.1500e-26 1.8500e-26 2.2382e-26 2.4500e-26 2.0500e-26
624.9396 1.8726e-26 1.9500e-26 1.7500e-26 2.0755e-26 2.2500e-26 1.9500e-26
624.9496 2.1030e-26 2.2500e-26 1.9500e-26 2.3424e-26 2.4500e-26 2.1500e-26
624.9596 1.9998e-26 2.1500e-26 1.8500e-26 2.2638e-26 2.5500e-26 2.0500e-26
624.9696 2.1357e-26 2.2500e-26 2.0500e-26 2.3738e-26 2.5500e-26 2.2500e-26
624.9796 1.9730e-26 2.1500e-26 1.8500e-26 2.2074e-26 2.3500e-26 2.0500e-26
624.9896 2.0073e-26 2.1500e-26 1.8500e-26 2.2519e-26 2.4500e-26 2.0500e-26
624.9996 1.9106e-26 2.0500e-26 1.7500e-26 2.1239e-26 2.2500e-26 1.9500e-26
625.0096 1.9814e-26 2.1500e-26 1.8500e-26 2.2117e-26 2.4500e-26 2.0500e-26
625.0196 2.1038e-26 2.2500e-26 1.9500e-26 2.3315e-26 2.4500e-26 2.1500e-26
625.0296 1.9833e-26 2.1500e-26 1.8500e-26 2.2093e-26 2.3500e-26 2.0500e-26
625.0396 1.9808e-26 2.1500e-26 1.8500e-26 2.2248e-26 2.4500e-26 2.0500e-26
625.0496 2.0097e-26 2.1500e-26 1.8500e-26 2.2234e-26 2.3500e-26 2.0500e-26
625.0596 2.0799e-26 2.1500e-26 1.9500e-26 2.2877e-26 2.4500e-26 2.1500e-26
625.0696 2.0767e-26 2.2500e-26 1.9500e-26 2.3172e-26 2.5500e-26 2.1500e-26
625.0796 2.0387e-26 2.1500e-26 1.9500e-26 2.2540e-26 2.3500e-26 2.1500e-26
625.0896 1.9374e-26 2.0500e-26 1.8500e-26 2.1549e-26 2.3500e-26 1.9500e-26
625.0996 2.0064e-26 2.1500e-26 1.8500e-26 2.2264e-26 2.3500e-26 2.0500e-26
625.1096 2.0051e-26 2.1500e-26 1.8500e-26 2.2388e-26 2.4500e-26 2.0500e-26
625.1196 1.9274e-26 2.0500e-26 1.8500e-26 2.1287e-26 2.2500e-26 1.9500e-26
625.1296 1.9495e-26 2.0500e-26 1.8500e-26 2.1630e-26 2.3500e-26 2.0500e-26
625.1396 1.8077e-26 1.9500e-26 1.6500e-26 2.0129e-26 2.1500e-26 1.8500e-26
625.1496 1.9000e-26 2.0500e-26 1.7500e-26 2.1089e-26 2.2500e-26 1.9500e-26
625.1596 1.8320e-26 1.9500e-26 1.7500e-26 2.0234e-26 2.1500e-26 1.8500e-26
625.1696 2.0053e-26 2.1500e-26 1.8500e-26 2.2340e-26 2.3500e-26 2.0500e-26
625.1796 2.1248e-26 2.2500e-26 1.9500e-26 2.3653e-26 2.5500e-26 2.1500e-26
625.1896 2.0189e-26 2.1500e-26 1.8500e-26 2.2335e-26 2.3500e-26 2.0500e-26
625.1996 2.0033e-26 2.1500e-26 1.8500e-26 2.2269e-26 2.3500e-26 2.0500e-26
625.2096 1.9631e-26 2.0500e-26 1.8500e-26 2.1744e-26 2.3500e-26 2.0500e-26
625.2196 2.0065e-26 2.1500e-26 1.8500e-26 2.2025e-26 2.3500e-26 2.0500e-26
625.2296 2.0657e-26 2.1500e-26 1.9500e-26 2.3056e-26 2.4500e-26 2.1500e-26
625.2396 2.0123e-26 2.1500e-26 1.8500e-26 2.2284e-26 2.3500e-26 2.0500e-26
625.2496 2.0727e-26 2.2500e-26 1.9500e-26 2.3144e-26 2.4500e-26 2.1500e-26
625.2596 2.0249e-26 2.1500e-26 1.8500e-26 2.2533e-26 2.4500e-26 2.0500e-26
625.2696 2.0218e-26 2.1500e-26 1.9500e-26 2.2365e-26 2.3500e-26 2.0500e-26
625.2796 2.2422e-26 2.3500e-26 2.1500e-26 2.4799e-26 2.6500e-26 2.3500e-26
625.2896 2.0410e-26 2.1500e-26 1.9500e-26 2.2667e-26 2.4500e-26 2.1500e-26
625.2996 2.2643e-26 2.3500e-26 2.1500e-26 2.5385e-26 2.7500e-26 2.3500e-26
625.3096 2.1958e-26 2.3500e-26 2.0500e-26 2.4379e-26 2.5500e-26 2.2500e-26
625.3196 2.0431e-26 2.1500e-26 1.9500e-26 2.2546e-26 2.3500e-26 2.1500e-26
625.3296 2.0018e-26 2.1500e-26 1.8500e-26 2.2264e-26 2.3500e-26 2.0500e-26
625.3396 2.1091e-26 2.2500e-26 1.9500e-26 2.3480e-26 2.5500e-26 2.1500e-26
625.3496 2.0839e-26 2.1500e-26 1.9500e-26 2.3105e-26 2.4500e-26 2.1500e-26
625.3596 2.0370e-26 2.1500e-26 1.9500e-26 2.2617e-26 2.4500e-26 2.0500e-26
625.3696 1.8815e-26 1.9500e-26 1.7500e-26 2.0893e-26 2.2500e-26 1.9500e-26
625.3796 1.9693e-26 2.1500e-26 1.8500e-26 2.1930e-26 2.3500e-26 2.0500e-26
625.3896 1.9305e-26 2.0500e-26 1.8500e-26 2.1402e-26 2.3500e-26 1.9500e-26
625.3996 1.9115e-26 2.0500e-26 1.7500e-26 2.0960e-26 2.2500e-26 1.9500e-26
625.4096 2.1740e-26 2.3500e-26 2.0500e-26 2.4249e-26 2.6500e-26 2.2500e-26
625.4196 2.0833e-26 2.2500e-26 1.9500e-26 2.3070e-26 2.4500e-26 2.1500e-26
625.4296 1.8684e-26 1.9500e-26 1.7500e-26 2.0494e-26 2.2500e-26 1.8500e-26
625.4396 2.0030e-26 2.1500e-26 1.8500e-26 2.2096e-26 2.3500e-26 2.0500e-26
625.4496 1.9781e-26 2.1500e-26 1.8500e-26 2.1835e-26 2.3500e-26 2.0500e-26
625.4596 2.0093e-26 2.1500e-26 1.8500e-26 2.2462e-26 2.4500e-26 2.0500e-26
625.4696 2.0066e-26 2.1500e-26 1.8500e-26 2.2060e-26 2.3500e-26 2.0500e-26
625.4796 2.1113e-26 2.2500e-26 1.9500e-26 2.3412e-26 2.4500e-26 2.1500e-26
625.4896 1.8652e-26 1.9500e-26 1.7500e-26 2.0687e-26 2.2500e-26 1.9500e-26
625.4996 2.0000e-26 2.1500e-26 1.8500e-26 2.2522e-26 2.4500e-26 2.0500e-26
625.5096 2.0820e-26 2.1500e-26 1.9500e-26 2.3055e-26 2.4500e-26 2.1500e-26
625.5196 1.8829e-26 2.0500e-26 1.7500e-26 2.0796e-26 2.2500e-26 1.9500e-26
625.5296 2.0781e-26 2.2500e-26 1.9500e-26 2.3125e-26 2.4500e-26 2.1500e-26
625.5396 2.0439e-26 2.1500e-26 1.9500e-26 2.3009e-26 2.4500e-26 2.1500e-26
625.5496 1.9344e-26 2.0500e-26 1.7500e-26 2.1604e-26 2.3500e-26 1.9500e-26
625.5596 1.9227e-26 2.0500e-26 1.7500e-26 2.1616e-26 2.3500e-26 1.9500e-26
625.5696 2.0539e-26 2.1500e-26 1.9500e-26 2.2838e-26 2.4500e-26 2.1500e-26
625.5796 1.9562e-26 2.0500e-26 1.8500e-26 2.1656e-26 2.3500e-26 2.0500e-26
625.5896 2.1084e-26 2.2500e-26 1.9500e-26 2.3643e-26 2.5500e-26 2.1500e-26
625.5996 2.0860e-26 2.2500e-26 1.9500e-26 2.3110e-26 2.4500e-26 2.1500e-26
625.6096 1.9492e-26 2.0500e-26 1.8500e-26 2.1793e-26 2.3500e-26 2.0500e-26
625.6196 1.9630e-26 2.0500e-26 1.8500e-26 2.1628e-26 2.3500e-26 2.0500e-26
625.6296 2.0803e-26 2.1500e-26 1.9500e-26 2.2937e-26 2.4500e-26 2.1500e-26
625.6396 1.9591e-26 2.0500e-26 1.8500e-26 2.1690e-26 2.3500e-26 1.9500e-26
625.6496 2.1362e-26 2.2500e-26 2.0500e-26 2.3796e-26 2.5500e-26 2.2500e-26
625.6596 2.0633e-26 2.1500e-26 1.9500e-26 2.2961e-26 2.4500e-26 2.1500e-26
625.6696 2.0981e-26 2.2500e-26 1.9500e-26 2.3530e-26 2.5500e-26 2.1500e-26
625.6796 2.1497e-26 2.2500e-26 2.0500e-26 2.4304e-26 2.6500e-26 2.2500e-26
625.6896 2.0650e-26 2.2500e-26 1.9500e-26 2.3318e-26 2.5500e-26 2.1500e-26
625.6996 2.3223e-26 2.4500e-26 2.1500e-26 2.6011e-26 2.7500e-26 2.4500e-26
625.7096 2.2296e-26 2.3500e-26 2.1500e-26 2.4626e-26 2.5500e-26 2.3500e-26
625.7196 2.0683e-26 2.1500e-26 1.9500e-26 2.2933e-26 2.4500e-26 2.1500e-26
625.7296 1.9647e-26 2.0500e-26 1.8500e-26 2.1944e-26 2.3500e-26 2.0500e-26
625.7396 1.9414e-26 2.0500e-26 1.8500e-26 2.1588e-26 2.3500e-26 1.9500e-26
625.7496 1.8918e-26 2.0500e-26 1.7500e-26 2.1118e-26 2.2500e-26 1.9500e-26
625.7596 2.2235e-26 2.3500e-26 2.0500e-26 2.4784e-26 2.6500e-26 2.3500e-26
625.7696 1.9800e-26 2.0500e-26 1.8500e-26 2.1921e-26 2.3500e-26 2.0500e-26
625.7796 2.1242e-26 2.2500e-26 2.0500e-26 2.3536e-26 2.4500e-26 2.1500e-26
625.7896 2.0394e-26 2.1500e-26 1.9500e-26 2.2582e-26 2.4500e-26 2.0500e-26
625.7996 2.0484e-26 2.1500e-26 1.9500e-26 2.2925e-26 2.4500e-26 2.1500e-26
625.8096 1.9430e-26 2.0500e-26 1.8500e-26 2.1558e-26 2.3500e-26 1.9500e-26
625.8196 1.9413e-26 2.0500e-26 1.8500e-26 2.1719e-26 2.3500e-26 2.0500e-26
625.8296 1.9771e-26 2.0500e-26 1.8500e-26 2.1885e-26 2.3500e-26 2.0500e-26
625.8396 1.8650e-26 1.9500e-26 1.7500e-26 2.0607e-26 2.2500e-26 1.9500e-26
625.8496 1.9124e-26 2.0500e-26 1.7500e-26 2.1109e-26 2.2500e-26 1.9500e-26
625.8596 1.9985e-26 2.1500e-26 1.8500e-26 2.2102e-26 2.3500e-26 2.0500e-26
625.8696 1.8677e-26 2.0500e-26 1.7500e-26 2.1001e-26 2.2500e-26 1.9500e-26
625.8796 1.8948e-26 2.0500e-26 1.7500e-26 2.0953e-26 2.2500e-26 1.9500e-26
625.8896 1.9414e-26 2.0500e-26 1.8500e-26 2.1413e-26 2.2500e-26 1.9500e-26
625.8996 1.9710e-26 2.1500e-26 1.8500e-26 2.2128e-26 2.3500e-26 2.0500e-26
625.9096 2.0204e-26 2.1500e-26 1.8500e-26 2.2414e-26 2.3500e-26 2.0500e-26
625.9196 1.9293e-26 2.0500e-26 1.8500e-26 2.1273e-26 2.2500e-26 1.9500e-26
625.9296 1.8248e-26 1.9500e-26 1.6500e-26 2.0138e-26 2.1500e-26 1.8500e-26
625.9396 2.1249e-26 2.2500e-26 1.9500e-26 2.3750e-26 2.5500e-26 2.2500e-26
625.9496 1.9389e-26 2.0500e-26 1.7500e-26 2.1781e-26 2.3500e-26 1.9500e-26
625.9596 1.8887e-26 2.0500e-26 1.7500e-26 2.1013e-26 2.2500e-26 1.9500e-26
625.9696 2.2000e-26 2.3500e-26 2.0500e-26 2.4514e-26 2.6500e-26 2.2500e-26
625.9796 1.9860e-26 2.1500e-26 1.8500e-26 2.2011e-26 2.3500e-26 2.0500e-26
625.9896 1.9256e-26 2.0500e-26 1.8500e-26 2.1121e-26 2.2500e-26 1.9500e-26
625.9996 1.9222e-26 2.0500e-26 1.7500e-26 2.1411e-26 2.3500e-26 1.9500e-26
626.0096 1.9673e-26 2.1500e-26 1.8500e-26 2.2020e-26 2.3500e-26 2.0500e-26
626.0196 1.9401e-26 2.0500e-26 1.8500e-26 2.1464e-26 2.3500e-26 1.9500e-26
626.0296 1.9525e-26 2.0500e-26 1.8500e-26 2.1673e-26 2.3500e-26 2.0500e-26
626.0396 1.9321e-26 2.0500e-26 1.8500e-26 2.1466e-26 2.3500e-26 1.9500e-26
626.0496 1.9150e-26 2.0500e-26 1.7500e-26 2.1273e-26 2.2500e-26 1.9500e-26
626.0596 1.9830e-26 2.1500e-26 1.8500e-26 2.2049e-26 2.3500e-26 2.0500e-26
626.0696 1.9947e-26 2.1500e-26 1.8500e-26 2.2035e-26 2.3500e-26 2.0500e-26
626.0796 1.9974e-26 2.1500e-26 1.8500e-26 2.2205e-26 2.3500e-26 2.0500e-26
626.0896 1.9608e-26 2.0500e-26 1.8500e-26 2.1853e-26 2.3500e-26 2.0500e-26
626.0996 1.9815e-26 2.1500e-26 1.8500e-26 2.1969e-26 2.3500e-26 2.0500e-26
626.1096 1.8806e-26 2.0500e-26 1.7500e-26 2.0738e-26 2.2500e-26 1.9500e-26
626.1196 2.0070e-26 2.1500e-26 1.8500e-26 2.2348e-26 2.3500e-26 2.0500e-26
626.1296 2.0257e-26 2.1500e-26 1.8500e-26 2.2655e-26 2.4500e-26 2.0500e-26
626.1396 2.1380e-26 2.2500e-26 2.0500e-26 2.4020e-26 2.5500e-26 2.2500e-26
626.1496 1.9172e-26 2.0500e-26 1.7500e-26 2.1096e-26 2.2500e-26 1.9500e-26
626.1596 2.0047e-26 2.1500e-26 1.8500e-26 2.2164e-26 2.3500e-26 2.0500e-26
626.1696 2.0469e-26 2.1500e-26 1.9500e-26 2.2623e-26 2.4500e-26 2.1500e-26
626.1796 1.9655e-26 2.0500e-26 1.8500e-26 2.1733e-26 2.3500e-26 2.0500e-26
626.1896 2.0645e-26 2.1500e-26 1.9500e-26 2.2744e-26 2.4500e-26 2.1500e-26
626.1996 1.9533e-26 2.0500e-26 1.8500e-26 2.1656e-26 2.3500e-26 1.9500e-26
626.2096 1.9983e-26 2.1500e-26 1.8500e-26 2.2296e-26 2.3500e-26 2.0500e-26
626.2196 1.9624e-26 2.0500e-26 1.8500e-26 2.1821e-26 2.3500e-26 2.0500e-26
626.2296 1.9473e-26 2.0500e-26 1.8500e-26 2.1526e-26 2.3500e-26 1.9500e-26
626.2396 2.0994e-26 2.2500e-26 1.9500e-26 2.3339e-26 2.4500e-26 2.1500e-26
626.2496 2.0233e-26 2.1500e-26 1.9500e-26 2.2378e-26 2.3500e-26 2.0500e-26
626.2596 2.0341e-26 2.1500e-26 1.9500e-26 2.2451e-26 2.3500e-26 2.0500e-26
626.2696 2.1748e-26 2.3500e-26 2.0500e-26 2.4369e-26 2.6500e-26 2.2500e-26
626.2796 2.0393e-26 2.1500e-26 1.8500e-26 2.2971e-26 2.5500e-26 2.0500e-26
626.2896 2.0050e-26 2.1500e-26 1.8500e-26 2.2340e-26 2.4500e-26 2.0500e-26
626.2996 1.9712e-26 2.0500e-26 1.8500e-26 2.1764e-26 2.3500e-26 2.0500e-26
626.3096 2.0088e-26 2.1500e-26 1.8500e-26 2.2408e-26 2.4500e-26 2.0500e-26
626.3196 1.9517e-26 2.0500e-26 1.8500e-26 2.1626e-26 2.3500e-26 2.0500e-26
626.3296 1.9724e-26 2.1500e-26 1.8500e-26 2.1987e-26 2.3500e-26 2.0500e-26
626.3396 1.9615e-26 2.0500e-26 1.8500e-26 2.1766e-26 2.3500e-26 2.0500e-26
626.3496 1.9973e-26 2.1500e-26 1.8500e-26 2.2235e-26 2.3500e-26 2.0500e-26
626.3596 1.9081e-26 2.0500e-26 1.7500e-26 2.1095e-26 2.2500e-26 1.9500e-26
626.3696 1.9018e-26 2.0500e-26 1.7500e-26 2.1123e-26 2.2500e-26 1.9500e-26
626.3796 1.9527e-26 2.0500e-26 1.8500e-26 2.1311e-26 2.2500e-26 1.9500e-26
626.3896 2.0813e-26 2.2500e-26 1.9500e-26 2.3240e-26 2.4500e-26 2.1500e-26
626.3996 1.9193e-26 2.0500e-26 1.7500e-26 2.1295e-26 2.2500e-26 1.9500e-26
626.4096 1.9922e-26 2.1500e-26 1.8500e-26 2.2335e-26 2.3500e-26 2.0500e-26
626.4196 1.9627e-26 2.1500e-26 1.8500e-26 2.1983e-26 2.3500e-26 2.0500e-26
626.4296 1.8893e-26 2.0500e-26 1.7500e-26 2.1004e-26 2.2500e-26 1.9500e-26
626.4396 1.9193e-26 2.0500e-26 1.7500e-26 2.1187e-26 2.2500e-26 1.9500e-26
626.4496 1.8770e-26 1.9500e-26 1.7500e-26 2.0637e-26 2.2500e-26 1.9500e-26
626.4596 2.0038e-26 2.1500e-26 1.8500e-26 2.2230e-26 2.3500e-26 2.0500e-26
626.4696 1.9710e-26 2.0500e-26 1.8500e-26 2.1797e-26 2.3500e-26 2.0500e-26
626.4796 2.0729e-26 2.2500e-26 1.9500e-26 2.3177e-26 2.4500e-26 2.1500e-26
626.4896 2.0604e-26 2.2500e-26 1.9500e-26 2.3126e-26 2.5500e-26 2.1500e-26
626.4996 2.0680e-26 2.2500e-26 1.9500e-26 2.3189e-26 2.5500e-26 2.1500e-26
626.5096 1.9254e-26 2.0500e-26 1.8500e-26 2.1294e-26 2.2500e-26 1.9500e-26
626.5196 1.9176e-26 2.0500e-26 1.7500e-26 2.1343e-26 2.3500e-26 1.9500e-26
626.5296 1.9726e-26 2.0500e-26 1.8500e-26 2.1781e-26 2.3500e-26 2.0500e-26
626.5396 2.0340e-26 2.1500e-26 1.9500e-26 2.2560e-26 2.4500e-26 2.1500e-26
626.5496 1.9186e-26 2.0500e-26 1.7500e-26 2.1197e-26 2.2500e-26 1.9500e-26
626.5596 2.0059e-26 2.1500e-26 1.8500e-26 2.2344e-26 2.4500e-26 2.0500e-26
626.5696 2.0184e-26 2.1500e-26 1.8500e-26 2.2674e-26 2.4500e-26 2.0500e-26
626.5796 2.0376e-26 2.1500e-26 1.9500e-26 2.2545e-26 2.3500e-26 2.1500e-26
626.5896 1.9248e-26 2.0500e-26 1.7500e-26 2.1431e-26 2.3500e-26 1.9500e-26
626.5996 1.9855e-26 2.0500e-26 1.8500e-26 2.1928e-26 2.3500e-26 2.0500e-26
626.6096 1.8717e-26 2.0500e-26 1.7500e-26 2.0915e-26 2.2500e-26 1.9500e-26
626.6196 2.0716e-26 2.1500e-26 1.9500e-26 2.2917e-26 2.4500e-26 2.1500e-26
626.6296 1.9459e-26 2.0500e-26 1.8500e-26 2.1419e-26 2.2500e-26 1.9500e-26
626.6396 2.2447e-26 2.3500e-26 2.1500e-26 2.4941e-26 2.6500e-26 2.3500e-26
626.6496 1.9618e-26 2.0500e-26 1.8500e-26 2.1759e-26 2.3500e-26 2.0500e-26
626.6596 1.9368e-26 2.0500e-26 1.8500e-26 2.1420e-26 2.2500e-26 1.9500e-26
626.6696 2.0217e-26 2.1500e-26 1.8500e-26 2.2536e-26 2.4500e-26 2.0500e-26


==> Supp_materials/ULTable_rModeSearch_J0435.txt <==
%Frequency: start frequency of the half-hz band
%h0_90: 90% confidence h0 upper limit
%h0_90_min, h0_90_max: ~ 1 sigma uncertainty interval extrema from the upper limit procedure. Do not include calibration uncertainties.
%h0_95: 95% confidence h0 upper limit
%h0_95_min, h0_95_max: ~ 1 sigma uncertainty interval extrema from the upper limit procedure. Do not include calibration uncertainties.
%There are six half-hertz bands that are exlcuded due to spectral disturbances, with starting frequencies of (in Hz): 419.7288, 434.7288, 479.7288, 480.2288, 480.7288, 419.2288.
Start_Fband h090 h090_max h090_min h095 h095_max h095_min
375.7288 2.4079e-26 2.5500e-26 2.3500e-26 2.6163e-26 2.7500e-26 2.4500e-26
376.2288 2.4251e-26 2.5500e-26 2.2500e-26 2.6837e-26 2.8500e-26 2.5500e-26
376.7288 2.4142e-26 2.5500e-26 2.3500e-26 2.6406e-26 2.7500e-26 2.4500e-26
377.2288 2.4051e-26 2.5500e-26 2.3500e-26 2.6048e-26 2.7500e-26 2.4500e-26
377.7288 2.6706e-26 2.7500e-26 2.5500e-26 2.9228e-26 3.0500e-26 2.7500e-26
378.2288 2.4044e-26 2.5500e-26 2.2500e-26 2.6115e-26 2.7500e-26 2.4500e-26
378.7288 2.4629e-26 2.5500e-26 2.3500e-26 2.7102e-26 2.8500e-26 2.5500e-26
379.2288 2.3575e-26 2.4500e-26 2.2500e-26 2.5659e-26 2.7500e-26 2.4500e-26
379.7288 2.4611e-26 2.5500e-26 2.3500e-26 2.7128e-26 2.9500e-26 2.5500e-26
380.2288 2.4910e-26 2.6500e-26 2.3500e-26 2.7474e-26 2.9500e-26 2.5500e-26
380.7288 2.4329e-26 2.5500e-26 2.3500e-26 2.6591e-26 2.8500e-26 2.5500e-26
381.2288 2.3234e-26 2.4500e-26 2.2500e-26 2.5213e-26 2.6500e-26 2.3500e-26
381.7288 2.2762e-26 2.3500e-26 2.1500e-26 2.4706e-26 2.6500e-26 2.3500e-26
382.2288 2.3494e-26 2.4500e-26 2.2500e-26 2.5773e-26 2.7500e-26 2.4500e-26
382.7288 2.4098e-26 2.5500e-26 2.2500e-26 2.6389e-26 2.8500e-26 2.4500e-26
383.2288 2.3385e-26 2.4500e-26 2.2500e-26 2.5655e-26 2.7500e-26 2.4500e-26
383.7288 2.3942e-26 2.4500e-26 2.2500e-26 2.5889e-26 2.7500e-26 2.4500e-26
384.2288 2.4072e-26 2.5500e-26 2.3500e-26 2.6005e-26 2.7500e-26 2.4500e-26
384.7288 2.4506e-26 2.5500e-26 2.3500e-26 2.6992e-26 2.8500e-26 2.5500e-26
385.2288 2.3935e-26 2.5500e-26 2.2500e-26 2.6461e-26 2.8500e-26 2.4500e-26
385.7288 2.3523e-26 2.4500e-26 2.2500e-26 2.5458e-26 2.6500e-26 2.4500e-26
386.2288 2.3359e-26 2.4500e-26 2.2500e-26 2.5729e-26 2.7500e-26 2.4500e-26
386.7288 2.3607e-26 2.4500e-26 2.2500e-26 2.5943e-26 2.7500e-26 2.4500e-26
387.2288 2.3268e-26 2.4500e-26 2.1500e-26 2.5799e-26 2.7500e-26 2.4500e-26
387.7288 2.3498e-26 2.4500e-26 2.2500e-26 2.5477e-26 2.7500e-26 2.4500e-26
388.2288 2.4955e-26 2.6500e-26 2.3500e-26 2.7438e-26 2.9500e-26 2.5500e-26
388.7288 2.3835e-26 2.4500e-26 2.2500e-26 2.6136e-26 2.7500e-26 2.4500e-26
389.2288 2.3085e-26 2.4500e-26 2.1500e-26 2.5136e-26 2.6500e-26 2.3500e-26
389.7288 2.5283e-26 2.6500e-26 2.4500e-26 2.7998e-26 2.9500e-26 2.6500e-26
390.2288 2.4416e-26 2.5500e-26 2.3500e-26 2.6890e-26 2.8500e-26 2.5500e-26
390.7288 2.3532e-26 2.4500e-26 2.2500e-26 2.5735e-26 2.7500e-26 2.4500e-26
391.2288 2.3951e-26 2.5500e-26 2.2500e-26 2.6265e-26 2.8500e-26 2.4500e-26
391.7288 2.3449e-26 2.4500e-26 2.2500e-26 2.5377e-26 2.6500e-26 2.4500e-26
392.2288 2.3566e-26 2.4500e-26 2.2500e-26 2.5753e-26 2.7500e-26 2.4500e-26
392.7288 2.3762e-26 2.4500e-26 2.2500e-26 2.5904e-26 2.7500e-26 2.4500e-26
393.2288 2.4026e-26 2.5500e-26 2.2500e-26 2.6197e-26 2.7500e-26 2.4500e-26
393.7288 2.3569e-26 2.4500e-26 2.2500e-26 2.5645e-26 2.7500e-26 2.4500e-26
394.2288 2.3821e-26 2.4500e-26 2.2500e-26 2.6108e-26 2.7500e-26 2.4500e-26
394.7288 2.4217e-26 2.5500e-26 2.2500e-26 2.6756e-26 2.8500e-26 2.4500e-26
395.2288 2.4323e-26 2.5500e-26 2.3500e-26 2.6790e-26 2.8500e-26 2.5500e-26
395.7288 2.4159e-26 2.5500e-26 2.2500e-26 2.6554e-26 2.8500e-26 2.4500e-26
396.2288 2.3580e-26 2.4500e-26 2.2500e-26 2.6007e-26 2.7500e-26 2.4500e-26
396.7288 2.5473e-26 2.6500e-26 2.4500e-26 2.7753e-26 2.9500e-26 2.6500e-26
397.2288 2.3494e-26 2.4500e-26 2.2500e-26 2.5960e-26 2.7500e-26 2.4500e-26
397.7288 2.5408e-26 2.6500e-26 2.4500e-26 2.7760e-26 2.9500e-26 2.6500e-26
398.2288 2.3918e-26 2.4500e-26 2.2500e-26 2.5842e-26 2.7500e-26 2.4500e-26
398.7288 2.3545e-26 2.4500e-26 2.2500e-26 2.5710e-26 2.7500e-26 2.4500e-26
399.2288 2.4766e-26 2.6500e-26 2.3500e-26 2.7788e-26 3.0500e-26 2.5500e-26
399.7288 2.3759e-26 2.5500e-26 2.2500e-26 2.6194e-26 2.8500e-26 2.4500e-26
400.2288 2.3163e-26 2.4500e-26 2.1500e-26 2.5617e-26 2.7500e-26 2.4500e-26
400.7288 2.4297e-26 2.5500e-26 2.3500e-26 2.6451e-26 2.8500e-26 2.4500e-26
401.2288 2.3823e-26 2.5500e-26 2.2500e-26 2.6131e-26 2.7500e-26 2.4500e-26
401.7288 2.3996e-26 2.5500e-26 2.2500e-26 2.6194e-26 2.7500e-26 2.4500e-26
402.2288 2.2570e-26 2.3500e-26 2.1500e-26 2.4666e-26 2.6500e-26 2.3500e-26
402.7288 2.3554e-26 2.4500e-26 2.2500e-26 2.5607e-26 2.7500e-26 2.4500e-26
403.2288 2.5073e-26 2.6500e-26 2.3500e-26 2.7421e-26 2.8500e-26 2.5500e-26
403.7288 2.4877e-26 2.6500e-26 2.3500e-26 2.7863e-26 3.0500e-26 2.5500e-26
404.2288 2.4215e-26 2.5500e-26 2.2500e-26 2.6688e-26 2.8500e-26 2.5500e-26
404.7288 2.3805e-26 2.5500e-26 2.2500e-26 2.6488e-26 2.8500e-26 2.4500e-26
405.2288 2.3748e-26 2.4500e-26 2.2500e-26 2.5892e-26 2.7500e-26 2.4500e-26
405.7288 2.3295e-26 2.4500e-26 2.2500e-26 2.5390e-26 2.6500e-26 2.3500e-26
406.2288 2.4385e-26 2.5500e-26 2.3500e-26 2.6809e-26 2.8500e-26 2.5500e-26
406.7288 2.4631e-26 2.5500e-26 2.3500e-26 2.6825e-26 2.8500e-26 2.5500e-26
407.2288 2.5337e-26 2.6500e-26 2.4500e-26 2.8000e-26 2.9500e-26 2.6500e-26
407.7288 2.5279e-26 2.6500e-26 2.4500e-26 2.7685e-26 2.9500e-26 2.6500e-26
408.2288 2.5333e-26 2.6500e-26 2.4500e-26 2.7638e-26 2.9500e-26 2.6500e-26
408.7288 2.4884e-26 2.6500e-26 2.3500e-26 2.7141e-26 2.8500e-26 2.5500e-26
409.2288 2.4224e-26 2.5500e-26 2.3500e-26 2.6605e-26 2.8500e-26 2.5500e-26
409.7288 2.6154e-26 2.7500e-26 2.5500e-26 2.8536e-26 2.9500e-26 2.7500e-26
410.2288 2.7424e-26 2.8500e-26 2.6500e-26 3.0307e-26 3.2500e-26 2.8500e-26
410.7288 2.4900e-26 2.6500e-26 2.3500e-26 2.7339e-26 2.8500e-26 2.5500e-26
411.2288 2.4147e-26 2.5500e-26 2.2500e-26 2.6452e-26 2.8500e-26 2.4500e-26
411.7288 2.4440e-26 2.5500e-26 2.3500e-26 2.7079e-26 2.9500e-26 2.5500e-26
412.2288 2.4523e-26 2.5500e-26 2.3500e-26 2.6636e-26 2.8500e-26 2.5500e-26
412.7288 2.4059e-26 2.5500e-26 2.2500e-26 2.6264e-26 2.7500e-26 2.4500e-26
413.2288 2.5749e-26 2.6500e-26 2.4500e-26 2.8352e-26 2.9500e-26 2.6500e-26
413.7288 2.4244e-26 2.5500e-26 2.3500e-26 2.6447e-26 2.7500e-26 2.5500e-26
414.2288 2.4467e-26 2.5500e-26 2.3500e-26 2.6970e-26 2.8500e-26 2.5500e-26
414.7288 2.4703e-26 2.6500e-26 2.3500e-26 2.7472e-26 2.9500e-26 2.5500e-26
415.2288 2.3616e-26 2.4500e-26 2.2500e-26 2.5808e-26 2.7500e-26 2.4500e-26
415.7288 2.4524e-26 2.5500e-26 2.3500e-26 2.6835e-26 2.8500e-26 2.5500e-26
416.2288 2.4824e-26 2.5500e-26 2.3500e-26 2.7099e-26 2.8500e-26 2.5500e-26
416.7288 2.3943e-26 2.4500e-26 2.2500e-26 2.5948e-26 2.7500e-26 2.4500e-26
417.2288 2.3321e-26 2.4500e-26 2.2500e-26 2.5367e-26 2.7500e-26 2.3500e-26
417.7288 2.4296e-26 2.5500e-26 2.3500e-26 2.6630e-26 2.8500e-26 2.5500e-26
418.2288 2.4976e-26 2.6500e-26 2.3500e-26 2.7300e-26 2.8500e-26 2.5500e-26
418.7288 2.4071e-26 2.5500e-26 2.2500e-26 2.6318e-26 2.8500e-26 2.4500e-26
419.2288 2.7891e-26 2.9500e-26 2.6500e-26 3.1266e-26 3.3500e-26 2.9500e-26
420.2288 2.9021e-26 3.1500e-26 2.7500e-26 3.3157e-26 3.6500e-26 3.0500e-26
420.7288 2.3739e-26 2.4500e-26 2.2500e-26 2.5783e-26 2.7500e-26 2.4500e-26
421.2288 2.3316e-26 2.4500e-26 2.1500e-26 2.5738e-26 2.7500e-26 2.4500e-26
421.7288 2.3868e-26 2.4500e-26 2.2500e-26 2.6096e-26 2.7500e-26 2.4500e-26
422.2288 2.4171e-26 2.5500e-26 2.2500e-26 2.6514e-26 2.8500e-26 2.5500e-26
422.7288 2.3580e-26 2.4500e-26 2.2500e-26 2.5749e-26 2.7500e-26 2.4500e-26
423.2288 2.4996e-26 2.6500e-26 2.3500e-26 2.7589e-26 2.9500e-26 2.6500e-26
423.7288 2.4363e-26 2.5500e-26 2.3500e-26 2.6478e-26 2.8500e-26 2.4500e-26
424.2288 2.4140e-26 2.5500e-26 2.3500e-26 2.6280e-26 2.7500e-26 2.4500e-26
424.7288 2.3259e-26 2.4500e-26 2.2500e-26 2.5115e-26 2.6500e-26 2.3500e-26
425.2288 2.2558e-26 2.3500e-26 2.1500e-26 2.4114e-26 2.5500e-26 2.2500e-26
425.7288 2.5442e-26 2.6500e-26 2.4500e-26 2.7741e-26 2.9500e-26 2.6500e-26
426.2288 2.4629e-26 2.5500e-26 2.3500e-26 2.7018e-26 2.8500e-26 2.5500e-26
426.7288 2.5224e-26 2.6500e-26 2.4500e-26 2.7667e-26 2.9500e-26 2.6500e-26
427.2288 2.4033e-26 2.5500e-26 2.2500e-26 2.6486e-26 2.8500e-26 2.4500e-26
427.7288 2.3915e-26 2.5500e-26 2.2500e-26 2.6261e-26 2.7500e-26 2.4500e-26
428.2288 2.4350e-26 2.5500e-26 2.3500e-26 2.6799e-26 2.8500e-26 2.5500e-26
428.7288 2.3239e-26 2.4500e-26 2.2500e-26 2.5205e-26 2.6500e-26 2.3500e-26
429.2288 2.5143e-26 2.6500e-26 2.4500e-26 2.7294e-26 2.8500e-26 2.5500e-26
429.7288 2.4104e-26 2.5500e-26 2.2500e-26 2.6539e-26 2.8500e-26 2.4500e-26
430.2288 2.5211e-26 2.6500e-26 2.4500e-26 2.7725e-26 2.9500e-26 2.6500e-26
430.7288 2.3881e-26 2.4500e-26 2.2500e-26 2.6014e-26 2.7500e-26 2.4500e-26
431.2288 2.5022e-26 2.6500e-26 2.3500e-26 2.7275e-26 2.8500e-26 2.5500e-26
431.7288 2.3866e-26 2.4500e-26 2.2500e-26 2.5756e-26 2.7500e-26 2.4500e-26
432.2288 2.3991e-26 2.5500e-26 2.2500e-26 2.6112e-26 2.7500e-26 2.4500e-26
432.7288 2.4551e-26 2.5500e-26 2.3500e-26 2.6998e-26 2.8500e-26 2.5500e-26
433.2288 2.2924e-26 2.3500e-26 2.1500e-26 2.4931e-26 2.6500e-26 2.3500e-26
433.7288 2.4148e-26 2.5500e-26 2.2500e-26 2.6507e-26 2.8500e-26 2.4500e-26
434.2288 2.5267e-26 2.6500e-26 2.3500e-26 2.8139e-26 3.0500e-26 2.6500e-26
435.2288 2.3745e-26 2.5500e-26 2.2500e-26 2.6303e-26 2.8500e-26 2.4500e-26
435.7288 2.3828e-26 2.5500e-26 2.2500e-26 2.6283e-26 2.7500e-26 2.4500e-26
436.2288 2.4596e-26 2.5500e-26 2.3500e-26 2.6846e-26 2.8500e-26 2.5500e-26
436.7288 2.3248e-26 2.4500e-26 2.2500e-26 2.5419e-26 2.7500e-26 2.3500e-26
437.2288 2.5634e-26 2.6500e-26 2.4500e-26 2.8041e-26 2.9500e-26 2.6500e-26
437.7288 2.4650e-26 2.5500e-26 2.3500e-26 2.7157e-26 2.8500e-26 2.5500e-26
438.2288 2.4050e-26 2.5500e-26 2.2500e-26 2.6783e-26 2.9500e-26 2.4500e-26
438.7288 2.4031e-26 2.5500e-26 2.2500e-26 2.6071e-26 2.7500e-26 2.4500e-26
439.2288 2.4153e-26 2.5500e-26 2.3500e-26 2.6358e-26 2.8500e-26 2.4500e-26
439.7288 2.4648e-26 2.5500e-26 2.3500e-26 2.7163e-26 2.8500e-26 2.5500e-26
440.2288 2.4467e-26 2.5500e-26 2.3500e-26 2.6717e-26 2.8500e-26 2.5500e-26
440.7288 2.4524e-26 2.5500e-26 2.3500e-26 2.6797e-26 2.8500e-26 2.5500e-26
441.2288 2.4187e-26 2.5500e-26 2.2500e-26 2.6512e-26 2.8500e-26 2.4500e-26
441.7288 2.4394e-26 2.5500e-26 2.3500e-26 2.6639e-26 2.8500e-26 2.5500e-26
442.2288 2.3086e-26 2.4500e-26 2.1500e-26 2.5378e-26 2.6500e-26 2.3500e-26
442.7288 2.4094e-26 2.5500e-26 2.2500e-26 2.6321e-26 2.7500e-26 2.4500e-26
443.2288 2.4025e-26 2.5500e-26 2.2500e-26 2.6501e-26 2.8500e-26 2.4500e-26
443.7288 2.3978e-26 2.5500e-26 2.2500e-26 2.6309e-26 2.7500e-26 2.4500e-26
444.2288 2.4055e-26 2.5500e-26 2.2500e-26 2.6225e-26 2.7500e-26 2.4500e-26
444.7288 2.3641e-26 2.4500e-26 2.2500e-26 2.5743e-26 2.7500e-26 2.4500e-26
445.2288 2.4348e-26 2.5500e-26 2.3500e-26 2.6533e-26 2.8500e-26 2.5500e-26
445.7288 2.4006e-26 2.5500e-26 2.2500e-26 2.6119e-26 2.7500e-26 2.4500e-26
446.2288 2.4190e-26 2.5500e-26 2.3500e-26 2.6332e-26 2.7500e-26 2.4500e-26
446.7288 2.5156e-26 2.6500e-26 2.3500e-26 2.8003e-26 3.0500e-26 2.5500e-26
447.2288 2.5717e-26 2.6500e-26 2.4500e-26 2.8052e-26 2.9500e-26 2.6500e-26
447.7288 2.3307e-26 2.4500e-26 2.1500e-26 2.5697e-26 2.7500e-26 2.4500e-26
448.2288 2.4529e-26 2.5500e-26 2.3500e-26 2.6866e-26 2.8500e-26 2.5500e-26
448.7288 2.3881e-26 2.4500e-26 2.2500e-26 2.5863e-26 2.7500e-26 2.4500e-26
449.2288 2.4723e-26 2.6500e-26 2.3500e-26 2.7301e-26 2.9500e-26 2.5500e-26
449.7288 2.4287e-26 2.5500e-26 2.3500e-26 2.6621e-26 2.8500e-26 2.5500e-26
450.2288 2.5776e-26 2.7500e-26 2.4500e-26 2.8560e-26 3.0500e-26 2.6500e-26
450.7288 2.3593e-26 2.4500e-26 2.2500e-26 2.5581e-26 2.6500e-26 2.4500e-26
451.2288 2.4459e-26 2.5500e-26 2.3500e-26 2.6930e-26 2.8500e-26 2.5500e-26
451.7288 2.3573e-26 2.4500e-26 2.2500e-26 2.5988e-26 2.7500e-26 2.4500e-26
452.2288 2.4807e-26 2.5500e-26 2.3500e-26 2.7201e-26 2.8500e-26 2.5500e-26
452.7288 2.3517e-26 2.4500e-26 2.2500e-26 2.5462e-26 2.6500e-26 2.4500e-26
453.2288 2.3885e-26 2.4500e-26 2.2500e-26 2.6088e-26 2.7500e-26 2.4500e-26
453.7288 2.4212e-26 2.5500e-26 2.2500e-26 2.6789e-26 2.8500e-26 2.5500e-26
454.2288 2.4540e-26 2.5500e-26 2.3500e-26 2.6687e-26 2.8500e-26 2.5500e-26
454.7288 2.5848e-26 2.7500e-26 2.4500e-26 2.8630e-26 3.0500e-26 2.6500e-26
455.2288 2.4074e-26 2.5500e-26 2.2500e-26 2.6473e-26 2.8500e-26 2.4500e-26
455.7288 2.4048e-26 2.5500e-26 2.2500e-26 2.6482e-26 2.8500e-26 2.4500e-26
456.2288 2.4964e-26 2.6500e-26 2.3500e-26 2.7452e-26 2.9500e-26 2.5500e-26
456.7288 2.4027e-26 2.5500e-26 2.2500e-26 2.6043e-26 2.7500e-26 2.4500e-26
457.2288 2.3916e-26 2.4500e-26 2.2500e-26 2.5975e-26 2.7500e-26 2.4500e-26
457.7288 2.4106e-26 2.5500e-26 2.2500e-26 2.6410e-26 2.7500e-26 2.4500e-26
458.2288 2.4656e-26 2.5500e-26 2.3500e-26 2.6778e-26 2.8500e-26 2.5500e-26
458.7288 2.3759e-26 2.4500e-26 2.2500e-26 2.5823e-26 2.7500e-26 2.4500e-26
459.2288 2.4426e-26 2.5500e-26 2.3500e-26 2.6976e-26 2.8500e-26 2.5500e-26
459.7288 2.4133e-26 2.5500e-26 2.3500e-26 2.6339e-26 2.7500e-26 2.4500e-26
460.2288 2.4001e-26 2.5500e-26 2.2500e-26 2.6573e-26 2.8500e-26 2.4500e-26
460.7288 2.4781e-26 2.5500e-26 2.3500e-26 2.7151e-26 2.8500e-26 2.5500e-26
461.2288 2.3736e-26 2.4500e-26 2.2500e-26 2.5854e-26 2.7500e-26 2.4500e-26
461.7288 2.4341e-26 2.5500e-26 2.3500e-26 2.6937e-26 2.8500e-26 2.5500e-26
462.2288 2.6448e-26 2.7500e-26 2.5500e-26 2.9407e-26 3.1500e-26 2.7500e-26
462.7288 2.4910e-26 2.6500e-26 2.3500e-26 2.7330e-26 2.8500e-26 2.5500e-26
463.2288 2.4642e-26 2.6500e-26 2.3500e-26 2.7378e-26 2.9500e-26 2.5500e-26
463.7288 2.4451e-26 2.5500e-26 2.3500e-26 2.6944e-26 2.8500e-26 2.5500e-26
464.2288 2.5991e-26 2.7500e-26 2.4500e-26 2.8594e-26 3.0500e-26 2.6500e-26
464.7288 2.5277e-26 2.6500e-26 2.4500e-26 2.7656e-26 2.9500e-26 2.6500e-26
465.2288 2.4647e-26 2.5500e-26 2.3500e-26 2.6804e-26 2.8500e-26 2.5500e-26
465.7288 2.5325e-26 2.6500e-26 2.4500e-26 2.7787e-26 2.9500e-26 2.6500e-26
466.2288 2.4749e-26 2.5500e-26 2.3500e-26 2.7281e-26 2.8500e-26 2.5500e-26
466.7288 2.5418e-26 2.6500e-26 2.4500e-26 2.7953e-26 2.9500e-26 2.6500e-26
467.2288 2.6781e-26 2.8500e-26 2.5500e-26 2.9641e-26 3.1500e-26 2.7500e-26
467.7288 2.4601e-26 2.5500e-26 2.3500e-26 2.6960e-26 2.8500e-26 2.5500e-26
468.2288 2.5402e-26 2.6500e-26 2.4500e-26 2.7918e-26 2.9500e-26 2.6500e-26
468.7288 2.5266e-26 2.6500e-26 2.4500e-26 2.7676e-26 2.9500e-26 2.6500e-26
469.2288 2.3961e-26 2.5500e-26 2.2500e-26 2.6388e-26 2.7500e-26 2.4500e-26
469.7288 2.4643e-26 2.5500e-26 2.3500e-26 2.6876e-26 2.8500e-26 2.5500e-26
470.2288 2.5019e-26 2.6500e-26 2.3500e-26 2.7512e-26 2.9500e-26 2.5500e-26
470.7288 2.5697e-26 2.7500e-26 2.4500e-26 2.8322e-26 3.0500e-26 2.6500e-26
471.2288 2.5714e-26 2.6500e-26 2.4500e-26 2.8568e-26 3.0500e-26 2.6500e-26
471.7288 2.5758e-26 2.7500e-26 2.4500e-26 2.8974e-26 3.1500e-26 2.6500e-26
472.2288 2.5317e-26 2.6500e-26 2.4500e-26 2.7925e-26 2.9500e-26 2.6500e-26
472.7288 2.4594e-26 2.5500e-26 2.3500e-26 2.6779e-26 2.8500e-26 2.5500e-26
473.2288 2.5686e-26 2.6500e-26 2.4500e-26 2.8282e-26 2.9500e-26 2.6500e-26
473.7288 2.5288e-26 2.6500e-26 2.4500e-26 2.7620e-26 2.9500e-26 2.6500e-26
474.2288 2.3394e-26 2.4500e-26 2.2500e-26 2.5328e-26 2.6500e-26 2.3500e-26
474.7288 2.4078e-26 2.5500e-26 2.2500e-26 2.6417e-26 2.8500e-26 2.4500e-26
475.2288 2.3653e-26 2.4500e-26 2.2500e-26 2.5688e-26 2.7500e-26 2.4500e-26
475.7288 2.5850e-26 2.7500e-26 2.4500e-26 2.8357e-26 2.9500e-26 2.6500e-26
476.2288 2.4219e-26 2.5500e-26 2.3500e-26 2.6458e-26 2.7500e-26 2.5500e-26
476.7288 2.5297e-26 2.6500e-26 2.4500e-26 2.7738e-26 2.9500e-26 2.6500e-26
477.2288 2.5067e-26 2.6500e-26 2.3500e-26 2.7816e-26 2.9500e-26 2.6500e-26
477.7288 2.4065e-26 2.5500e-26 2.2500e-26 2.6391e-26 2.8500e-26 2.4500e-26
478.2288 2.4378e-26 2.5500e-26 2.3500e-26 2.6583e-26 2.8500e-26 2.5500e-26
478.7288 2.3915e-26 2.5500e-26 2.2500e-26 2.6221e-26 2.7500e-26 2.4500e-26
479.2288 2.5417e-26 2.6500e-26 2.4500e-26 2.7652e-26 2.9500e-26 2.6500e-26
481.2288 2.5734e-26 2.7500e-26 2.4500e-26 2.8334e-26 3.0500e-26 2.6500e-26
481.7288 2.4226e-26 2.5500e-26 2.3500e-26 2.6606e-26 2.8500e-26 2.4500e-26
482.2288 2.5106e-26 2.6500e-26 2.3500e-26 2.7443e-26 2.8500e-26 2.5500e-26
482.7288 2.5999e-26 2.7500e-26 2.4500e-26 2.8676e-26 3.0500e-26 2.6500e-26
483.2288 2.5353e-26 2.6500e-26 2.4500e-26 2.7818e-26 2.9500e-26 2.6500e-26
483.7288 2.4802e-26 2.6500e-26 2.3500e-26 2.7215e-26 2.8500e-26 2.5500e-26
484.2288 2.4698e-26 2.5500e-26 2.3500e-26 2.7095e-26 2.8500e-26 2.5500e-26
484.7288 2.5752e-26 2.7500e-26 2.4500e-26 2.8184e-26 2.9500e-26 2.6500e-26
485.2288 2.4320e-26 2.5500e-26 2.3500e-26 2.6816e-26 2.8500e-26 2.5500e-26
485.7288 2.6274e-26 2.7500e-26 2.5500e-26 2.8810e-26 3.0500e-26 2.7500e-26
486.2288 2.4051e-26 2.5500e-26 2.2500e-26 2.6293e-26 2.7500e-26 2.4500e-26
486.7288 2.4059e-26 2.5500e-26 2.2500e-26 2.6241e-26 2.7500e-26 2.4500e-26
487.2288 2.4602e-26 2.5500e-26 2.3500e-26 2.6999e-26 2.8500e-26 2.5500e-26
487.7288 2.5136e-26 2.6500e-26 2.4500e-26 2.7442e-26 2.8500e-26 2.6500e-26
488.2288 2.5282e-26 2.6500e-26 2.4500e-26 2.7747e-26 2.9500e-26 2.6500e-26
488.7288 2.5749e-26 2.6500e-26 2.4500e-26 2.8296e-26 2.9500e-26 2.6500e-26
489.2288 2.6657e-26 2.7500e-26 2.5500e-26 2.9479e-26 3.1500e-26 2.7500e-26
489.7288 2.6458e-26 2.7500e-26 2.5500e-26 2.9264e-26 3.1500e-26 2.7500e-26

